How Aligned are Human Chart Takeaways and LLM Predictions? A Case Study on Bar Charts with Varying Layouts

Large Language Models (LLMs) have been adopted for a variety of visualizations tasks, but how far are we from perceptually aware LLMs that can predict human takeaways? Graphical perception literature has shown that human chart takeaways are sensitive to visualization design choices, such as spatial layouts. In this work, we examine the extent to which LLMs exhibit such sensitivity when generating takeaways, using bar charts with varying spatial layouts as a case study. We conducted three experiments and tested four common bar chart layouts: vertically juxtaposed, horizontally juxtaposed, overlaid, and stacked. In Experiment 1, we identified the optimal configurations to generate meaningful chart takeaways by testing four LLMs, two temperature settings, nine chart specifications, and two prompting strategies. We found that even state-of-the-art LLMs struggled to generate semantically diverse and factually accurate takeaways. In Experiment 2, we used the optimal configurations to generate 30 chart takeaways each for eight visualizations across four layouts and two datasets in both zero-shot and one-shot settings. Compared to human takeaways, we found that the takeaways LLMs generated often did not match the types of comparisons made by humans. In Experiment 3, we examined the effect of chart context and data on LLM takeaways. We found that LLMs, unlike humans, exhibited variation in takeaway comparison types for different bar charts using the same bar layout. Overall, our case study evaluates the ability of LLMs to emulate human interpretations of data and points to challenges and opportunities in using LLMs to predict human chart takeaways.

==> vega-lite/cluster-count.vg.json <==
{
 "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
 "data": {
   "values": [
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 28},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 23},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 21},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 21},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 19.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 19},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 19},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 18},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 18},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 15.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 15},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 15},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 13},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 12.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 12.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 9.5},
     {"type": "zeroshot", "LLM": "GPT-4V", "cluster count": 9},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 27},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 27},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 26.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 25},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 24},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 23.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 22},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 21.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 20},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 19.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 19},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 19},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 18},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 12.5},
     {"type": "zeroshot", "LLM": "Gemini 1.0 Pro", "cluster count": 10.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 27},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 26},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 22.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 21.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 21},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 20.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 19},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 16.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 16.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 14.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 14.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 13},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 13},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 12.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 10.5},
     {"type": "zeroshot", "LLM": "GPT-3.5", "cluster count": 7},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 24.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 24},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 20},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 18},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 17.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 15.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 15.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 15},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 14.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 13.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 13},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 12.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 10.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 10.5},
     {"type": "zeroshot", "LLM": "GPT-4", "cluster count": 10.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 29},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 21.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 21.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 21},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 19.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 19.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 18.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 17.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 16.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 16},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 15.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 15.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 15},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 14.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 14},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 14},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 14},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 13.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 12.5},
     {"type": "oneshot", "LLM": "GPT-4V", "cluster count": 10},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 28.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 27.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 25.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 23.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 23.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 23},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 22},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 19.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 19},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 18.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 18.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 15.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 13.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 11.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 9.5},
     {"type": "oneshot", "LLM": "Gemini 1.0 Pro", "cluster count": 8.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 22.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 20},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 19.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 19},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 19},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 18},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 16},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 16},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 15.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 14.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 14},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 14},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 13.5},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 13},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 12},
     {"type": "oneshot", "LLM": "GPT-4", "cluster count": 10.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 20},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 18.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 16.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 15.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 14.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 13.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 13.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 13},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 12.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 11.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 11.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 10},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 7.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 7.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 7.5},
     {"type": "oneshot", "LLM": "GPT-3.5", "cluster count": 7.5}
   ]
 },
 "transform": [
   {
     "aggregate": [{"op": "count", "field": "cluster count", "as": "count"}],
     "groupby": ["type", "LLM", "cluster count"]
   }
 ],
 "vconcat": [
   {
     "width": 400,
     "layer": [
       {
         "mark": "rule",
         "data": {"values": [{"cluster count": 21}]},
         "encoding": {
           "x": {
             "field": "cluster count", "type": "quantitative",
             "axis": {"domain": false, "ticks": false, "labels": false, "title": null}
           },
           "color": {"value": "black"},
           "size": {"value": 3}
         }
       },
       {
         "mark": "rect",
         "data": {"values": [{"cluster count": 21}]},
         "encoding": {
           "x": {"field": "cluster count", "type": "quantitative"},
           "color": {"value": "gray"},
           "opacity": {"value": 0.3}
         }
       },
       {
         "transform": [{"filter": "datum.type == 'zeroshot'"}],
         "mark": {"type": "point", "filled": true, "size": 100},
         "encoding": {
           "x": {
             "field": "cluster count", "type": "quantitative",
             "title": "Average Cluster Count (Zero-Shot)",
             "scale": {"zero": false, "domain": [6,30]}
           },
           "y": {"field": "LLM", "title": "Zero-Shot"},
           "size": {
             "field": "count", "type": "quantitative",
             "legend": {"values": [1,2,3], "title": "Count"}
           },
           "color": {"field": "LLM", "legend": null},
           "opacity": {"value": 0.5}
         }
       }
     ]
   },
   {
     "width": 400,
     "layer": [
       {
         "mark": "rule",
         "data": {"values": [{"cluster count": 19.5}]},
         "encoding": {
           "x": {"field": "cluster count", "type": "quantitative"},
           "color": {"value": "black"},
           "size": {"value": 3}
         }
       },
       {
         "mark": "rect",
         "data": {"values": [{"cluster count": 19.5}]},
         "encoding": {
           "x": {"field": "cluster count", "type": "quantitative"},
           "color": {"value": "gray"},
           "opacity": {"value": 0.3}
         }
       },
       {
         "transform": [{"filter": "datum.type == 'oneshot'"}],
         "mark": {"type": "point", "filled": true, "size": 100},
         "encoding": {
           "x": {
             "field": "cluster count", "type": "quantitative",
             "title": "Average Cluster Count",
             "scale": {"zero": false, "domain": [6,30]}
           },
           "y": {"field": "LLM", "title": "One-Shot"},
           "size": {"field": "count", "type": "quantitative", "legend": {"values": [1,2,3]}},
           "color": {"field": "LLM", "legend": null},
           "opacity": {"value": 0.5}
         }
       }
     ]
   }
 ],
 "resolve": {
   "axis": {"x": "shared"}
 }
 }


==> vega-lite/comparison-count-difference.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",  
  "title": {
    "text": "Difference in the Number of Comparisons Types Compared to Humans", 
    "anchor": "middle", "offset": 20
  },
  "data": {
    "values": [
      {"arrangement": "adjacent", "type": "human", "comparison": "C1", "raw": 61, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C2", "raw": 9, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C3", "raw": 24, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C4", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C5", "raw": 18, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C8", "raw": 1, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C9", "raw": 19, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C10", "raw": 9, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C11", "raw": 50, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C12", "raw": 55, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C1", "raw": 12, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C4", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 7, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 7, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 7, "offset": 3},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 7, "offset": 4},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C9", "raw": 5, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 7, "offset": 5},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C11", "raw": 5, "rank": 3, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C12", "raw": 32, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 7, "offset": 6},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C1", "raw": 11, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C3", "raw": 5, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C9", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C11", "raw": 10, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C12", "raw": 20, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "overlaid", "type": "human", "comparison": "C1", "raw": 74, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C2", "raw": 23, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C3", "raw": 69, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C4", "raw": 34, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C5", "raw": 6, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C6", "raw": 4, "rank": 10, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C10", "raw": 6, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C11", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C12", "raw": 21, "rank": 6, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C1", "raw": 33, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C3", "raw": 2, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C4", "raw": 0, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 5, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 5, "offset": 3},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 5, "offset": 4},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 5, "offset": 5},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C9", "raw": 0, "rank": 5, "offset": 6},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 5, "offset": 7},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C11", "raw": 11, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C12", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 5, "offset": 8},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C1", "raw": 22, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C4", "raw": 4, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C11", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C12", "raw": 19, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "human", "comparison": "C1", "raw": 88, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C2", "raw": 13, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C3", "raw": 61, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C4", "raw": 15, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C5", "raw": 15, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C6", "raw": 2, "rank": 9, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C10", "raw": 2, "rank": 9, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C11", "raw": 33, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C12", "raw": 26, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C1", "raw": 16, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C3", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C4", "raw": 1, "rank": 6, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C9", "raw": 1, "rank": 6, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C10", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C11", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C12", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C1", "raw": 25, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C3", "raw": 2, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C9", "raw": 2, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C11", "raw": 13, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C12", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "other", "raw": 2, "rank": 5, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C1", "raw": 83, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C2", "raw": 10, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C3", "raw": 30, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C4", "raw": 8, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C5", "raw": 14, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C6", "raw": 8, "rank": 8, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C9", "raw": 34, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C10", "raw": 8, "rank": 8, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C11", "raw": 37, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C12", "raw": 48, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C1", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 9, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C3", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 9, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C6", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 9, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 9, "offset": 3},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C9", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C11", "raw": 7, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C12", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 9, "offset": 4},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C1", "raw": 14, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C3", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C7", "raw": 1, "rank": 7, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 7, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C10", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C11", "raw": 15, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C12", "raw": 18, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "other", "raw": 2, "rank": 6, "offset": 0}
    ]
  },
  "transform": [
    {"filter": "datum.raw > 0"},
    {"aggregate": [{"field": "comparison", "op": "count", "as": "count"}], "groupby": ["arrangement", "type"]},
    {
      "pivot": "type",
      "groupby": ["arrangement", "comparison"],
      "value": "count"
    },
    {"calculate": "datum.zeroshot- datum.human", "as": "zeroshot-diff"},
    {"calculate": "datum.oneshot - datum.human", "as": "oneshot-diff"}
  ],
  "spacing": 10,
  "hconcat": [
    {
      "width": 200,
      "mark": "bar",
      "encoding": {
        "y": {
          "field": "arrangement", "type": "nominal",
          "axis": null
        },
        "x": {
          "field": "zeroshot-diff", "type": "quantitative",
          "title": "Zero-Shot"
        }
      }
    },
    {
      "width": 100,
      "mark": "bar",
      "encoding": {
        "y": {
          "field": "arrangement", "type": "nominal",
          "title": null,
          "axis": {"domain": false, "ticks": false, "offset": 30, "labelAlign": "center"}
        },
        "x": {
          "field": "oneshot-diff", "type": "quantitative", 
          "sort": "descending",
          "title": "One-Shot"
        }
      }
    }
  ],
  "config": {
    "style": {
      "cell": {"stroke": "transparent"}
    }
  }
}

==> vega-lite/comparison-count.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",  
  "data": {
    "values": [
      {"arrangement": "adjacent", "type": "human", "comparison": "C1", "raw": 61, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C2", "raw": 9, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C3", "raw": 24, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C4", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C5", "raw": 18, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C8", "raw": 1, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C9", "raw": 19, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C10", "raw": 9, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C11", "raw": 50, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C12", "raw": 55, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C1", "raw": 12, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C4", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 7, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 7, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 7, "offset": 3},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 7, "offset": 4},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C9", "raw": 5, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 7, "offset": 5},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C11", "raw": 5, "rank": 3, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C12", "raw": 32, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 7, "offset": 6},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C1", "raw": 11, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C3", "raw": 5, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C9", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C11", "raw": 10, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C12", "raw": 20, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "overlaid", "type": "human", "comparison": "C1", "raw": 74, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C2", "raw": 23, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C3", "raw": 69, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C4", "raw": 34, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C5", "raw": 6, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C6", "raw": 4, "rank": 10, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C10", "raw": 6, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C11", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C12", "raw": 21, "rank": 6, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C1", "raw": 33, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C3", "raw": 2, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C4", "raw": 0, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 5, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 5, "offset": 3},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 5, "offset": 4},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 5, "offset": 5},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C9", "raw": 0, "rank": 5, "offset": 6},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 5, "offset": 7},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C11", "raw": 11, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C12", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 5, "offset": 8},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C1", "raw": 22, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C4", "raw": 4, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C11", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C12", "raw": 19, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "human", "comparison": "C1", "raw": 88, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C2", "raw": 13, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C3", "raw": 61, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C4", "raw": 15, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C5", "raw": 15, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C6", "raw": 2, "rank": 9, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C10", "raw": 2, "rank": 9, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C11", "raw": 33, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C12", "raw": 26, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C1", "raw": 16, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C3", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C4", "raw": 1, "rank": 6, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C9", "raw": 1, "rank": 6, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C10", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C11", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C12", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C1", "raw": 25, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C3", "raw": 2, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C9", "raw": 2, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C11", "raw": 13, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C12", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 5, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C1", "raw": 83, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C2", "raw": 10, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C3", "raw": 30, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C4", "raw": 8, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C5", "raw": 14, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C6", "raw": 8, "rank": 8, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C9", "raw": 34, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C10", "raw": 8, "rank": 8, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C11", "raw": 37, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C12", "raw": 48, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C1", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 9, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C3", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 9, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C6", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 9, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 9, "offset": 3},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C9", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C11", "raw": 7, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C12", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 9, "offset": 4},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C1", "raw": 14, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C3", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C7", "raw": 1, "rank": 7, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 7, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C10", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C11", "raw": 15, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C12", "raw": 18, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 6, "offset": 0}
    ]
  },
  "transform": [
    {"calculate": "datum.type == 'human' ? 'Human' : (datum.type == 'oneshot' ? 'One-Shot' : 'Zero-Shot')", "as": "label"}
  ],

  "hconcat": [
    {
      "width": 120,
      "transform": [
        {"filter": "datum.raw > 0"},
        {"aggregate": [{"field": "comparison", "op": "count", "as": "count"}], "groupby": ["arrangement", "label"]}
      ],
      "mark": {"type": "bar"},
      "encoding": {
        "column": {
          "field": "label", "title": null
        },
        "x": {
          "field": "count", "type": "quantitative", 
          "title": "Comparison Count",
          "sort": null,
          "axis": {"labelAngle": 0, "ticks": false, "values": [0,2,4,6,8,10,12]},
          "scale": {"domain": [0,12]}
        },
        "y": {
          "field": "arrangement", "type": "ordinal",
          "title": null,
          "axis": {"labelExpr": "upper(datum.label[0]) + substring(datum.label, 1)"}
        },
        "color": {
          "field": "label", "legend": null,
          "scale": {
            "domain": ["Human", "Zero-Shot", "One-Shot"],
            "range": ["#d62728", "#17becf", "#1f77b4"]
          }
      }
      }
        
    }
  ],
  "config": {
    "style": {
      "cell": {"stroke": "transparent"}
    }
  }
}

==> vega-lite/comparison-frequency.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",  
  "data": {
    "values": [
      {"arrangement": "adjacent", "type": "human", "comparison": "C1", "raw": 61, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C2", "raw": 9, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C3", "raw": 24, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C4", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C5", "raw": 18, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C8", "raw": 1, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C9", "raw": 19, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C10", "raw": 9, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C11", "raw": 50, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C12", "raw": 55, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C1", "raw": 12, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C4", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 7, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 7, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 7, "offset": 3},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 7, "offset": 4},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C9", "raw": 5, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 7, "offset": 5},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C11", "raw": 5, "rank": 3, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C12", "raw": 32, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 7, "offset": 6},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C1", "raw": 11, "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C3", "raw": 5, "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C9", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C11", "raw": 10, "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C12", "raw": 20, "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "overlaid", "type": "human", "comparison": "C1", "raw": 74, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C2", "raw": 23, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C3", "raw": 69, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C4", "raw": 34, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C5", "raw": 6, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C6", "raw": 4, "rank": 10, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C10", "raw": 6, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C11", "raw": 27, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C12", "raw": 21, "rank": 6, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C1", "raw": 33, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C3", "raw": 2, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C4", "raw": 0, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 5, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 5, "offset": 3},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 5, "offset": 4},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 5, "offset": 5},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C9", "raw": 0, "rank": 5, "offset": 6},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C10", "raw": 0, "rank": 5, "offset": 7},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C11", "raw": 11, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C12", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 5, "offset": 8},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C1", "raw": 22, "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C3", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C4", "raw": 4, "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C11", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C12", "raw": 19, "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "human", "comparison": "C1", "raw": 88, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C2", "raw": 13, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C3", "raw": 61, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C4", "raw": 15, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C5", "raw": 15, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C6", "raw": 2, "rank": 9, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C9", "raw": 14, "rank": 7, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C10", "raw": 2, "rank": 9, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C11", "raw": 33, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C12", "raw": 26, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C1", "raw": 16, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C3", "raw": 8, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C4", "raw": 1, "rank": 6, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C6", "raw": 0, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 8, "offset": 3},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 8, "offset": 4},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C9", "raw": 1, "rank": 6, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C10", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C11", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C12", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C1", "raw": 25, "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C3", "raw": 2, "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C5", "raw": 1, "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C7", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C8", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C9", "raw": 2, "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C10", "raw": 1, "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C11", "raw": 13, "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C12", "raw": 8, "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "other", "raw": 2, "rank": 5, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C1", "raw": 83, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C2", "raw": 10, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C3", "raw": 30, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C4", "raw": 8, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C5", "raw": 14, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C6", "raw": 8, "rank": 8, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C7", "raw": 0, "rank": 11, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C8", "raw": 0, "rank": 11, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C9", "raw": 34, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C10", "raw": 8, "rank": 8, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C11", "raw": 37, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C12", "raw": 48, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "other", "raw": 0, "rank": 11, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C1", "raw": 14, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C2", "raw": 0, "rank": 9, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C3", "raw": 4, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C4", "raw": 2, "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C5", "raw": 0, "rank": 9, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C6", "raw": 1, "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C7", "raw": 0, "rank": 9, "offset": 2},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C8", "raw": 0, "rank": 9, "offset": 3},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C9", "raw": 9, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C10", "raw": 2, "rank": 6, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C11", "raw": 7, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C12", "raw": 21, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "other", "raw": 0, "rank": 9, "offset": 4},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C1", "raw": 14, "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C2", "raw": 1, "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C3", "raw": 0, "rank": 10, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C4", "raw": 5, "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C5", "raw": 0, "rank": 10, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C6", "raw": 0, "rank": 10, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C7", "raw": 1, "rank": 7, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C8", "raw": 1, "rank": 7, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C9", "raw": 3, "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C10", "raw": 0, "rank": 10, "offset": 3},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C11", "raw": 15, "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C12", "raw": 18, "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "other", "raw": 2, "rank": 6, "offset": 0}
    ]
  },
  "transform": [
    {"calculate": "datum.type + ': ' + datum.arrangement", "as": "row"}
  ],

  "hconcat": [
    {
      "width": 350,
      "transform": [{"filter": "datum.type == 'zeroshot'"}],
      "layer": [
        {
          "mark": {"type": "rect"},
          "encoding": {
            "x": {
              "field": "comparison", "type": "ordinal", 
              "title": null,
              "sort": null,
              "axis": {"labelAngle": 0, "domain": false, "ticks": false}
            },
            "y": {
              "field": "arrangement", "type": "ordinal",
              "title": "Zero-Shot",
              "axis": {"labelAngle": 0, "domain": false, "ticks": false, "offset": 4}
            },
            "detail": {"field": "comparison", "type": "nominal"},
            "strokeWidth": {"value": 14},
            "opacity": {"value": 0.9},
            "color": {
              "condition": {
                "test": "datum.raw != 0", 
                "field": "raw", "type": "quantitative", 
                "scale": {"domain": [1,100]},
                "legend": null
              },
              "value": "white"
            }
          }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "comparison", "type": "ordinal", "sort": null},
              "y": {"field": "arrangement", "type": "ordinal"},
              "text": {"field": "raw"},
              "color": {
                "condition": {"test": "datum.raw > 60", "value": "white"},
                "value": "black"
              }
            }
        }
      ]
    },
        {
      "width": 350,
      "transform": [{"filter": "datum.type == 'human'"}],
      "layer": [
        {
          "mark": {"type": "rect"},
          "encoding": {
            "x": {
              "field": "comparison", "type": "ordinal", 
              "title": null,
              "sort": null,
              "axis": {"labelAngle": 0, "domain": false, "ticks": false}
            },
            "y": {
              "field": "arrangement", "type": "ordinal",
              "title": "Human",
              "axis": {"labelAngle": 0, "domain": false, "ticks": false, "offset": 4}
            },
            "detail": {"field": "comparison", "type": "nominal"},
            "strokeWidth": {"value": 14},
            "opacity": {"value": 0.9},
            "color": {
              "condition": {
                "test": "datum.raw != 0", 
                "field": "raw", "type": "quantitative", 
                "scale": {"domain": [1,100]},
                "legend": null
              },
              "value": "white"
            }
          }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "comparison", "type": "ordinal", "sort": null},
              "y": {"field": "arrangement", "type": "ordinal"},
              "text": {"field": "raw"},
              "color": {
                "condition": {"test": "datum.raw > 60", "value": "white"},
                "value": "black"
              }
            }
        }
      ]
    },
    {
      "width": 350,
      "transform": [{"filter": "datum.type == 'oneshot'"}],
      "layer": [
        {
          "mark": {"type": "rect"},
          "encoding": {
            "x": {
              "field": "comparison", "type": "ordinal", 
              "title": null,
              "sort": null,
              "axis": {"labelAngle": 0, "domain": false, "ticks": false}
            },
            "y": {
              "field": "arrangement", "type": "ordinal",
              "title": "One-Shot",
              "axis": {"labelAngle": 0, "domain": false, "ticks": false, "offset": 4}
            },
            "detail": {"field": "comparison", "type": "nominal"},
            "strokeWidth": {"value": 14},
            "opacity": {"value": 0.9},
            "color": {
              "condition": {
                "test": "datum.raw != 0", 
                "field": "raw", "type": "quantitative", 
                "scale": {"domain": [1,100]},
                "legend": null
              },
              "value": "white"
            }
          }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "comparison", "type": "ordinal", "sort": null},
              "y": {"field": "arrangement", "type": "ordinal"},
              "text": {"field": "raw"},
              "color": {
                "condition": {"test": "datum.raw > 60", "value": "white"},
                "value": "black"
              }
            }
        }
      ]
    }
  ],
  "config": {
    "style": {
      "cell": {"stroke": "transparent"}
    }
  }
}

==> vega-lite/comparison-rank-by-arrangement.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",  
  "data": {
    "values": [
      {"arrangement": "adjacent", "type": "human", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C2", "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C4", "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C5", "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C6", "rank": 11, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C7", "rank": 11, "offset": 1},
      {"arrangement": "adjacent", "type": "human", "comparison": "C8", "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C9", "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C10", "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "C12", "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "human", "comparison": "other", "rank": 11, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C1", "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C2", "rank": 7, "offset": 2},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C3", "rank": 5, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C4", "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C5", "rank": 7, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C6", "rank": 7, "offset": 4},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C7", "rank": 7, "offset": 5},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C8", "rank": 7, "offset": 3},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C9", "rank": 3, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C10", "rank": 7, "offset": 1},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "C12", "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "zeroshot", "comparison": "other", "rank": 7, "offset": 6},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C1", "rank": 2, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C2", "rank": 10, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C4", "rank": 6, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C5", "rank": 8, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C6", "rank": 10, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C7", "rank": 10, "offset": 2},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C8", "rank": 8, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C9", "rank": 4, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C10", "rank": 6, "offset": 1},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "C12", "rank": 1, "offset": 0},
      {"arrangement": "adjacent", "type": "oneshot", "comparison": "other", "rank": 10, "offset": 3},

      {"arrangement": "overlaid", "type": "human", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C2", "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C3", "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C4", "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C5", "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C6", "rank": 10, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C7", "rank": 11, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C8", "rank": 11, "offset": 1},
      {"arrangement": "overlaid", "type": "human", "comparison": "C9", "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C10", "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C11", "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "C12", "rank": 6, "offset": 0},
      {"arrangement": "overlaid", "type": "human", "comparison": "other", "rank": 11, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C2", "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C3", "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C4", "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C5", "rank": 5, "offset": 4},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C6", "rank": 5, "offset": 5},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C7", "rank": 5, "offset": 6},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C8", "rank": 5, "offset": 7},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C9", "rank": 5, "offset": 2},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C10", "rank": 5, "offset": 3},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "C12", "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "zeroshot", "comparison": "other", "rank": 5, "offset": 8},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C2", "rank": 8, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C4", "rank": 4, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C5", "rank": 8, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C6", "rank": 8, "offset": 2},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C7", "rank": 8, "offset": 3},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C8", "rank": 8, "offset": 4},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C9", "rank": 5, "offset": 1},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C10", "rank": 7, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "C12", "rank": 2, "offset": 0},
      {"arrangement": "overlaid", "type": "oneshot", "comparison": "other", "rank": 8, "offset": 5},
      
      {"arrangement": "stacked", "type": "human", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C2", "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C3", "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C4", "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C5", "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C6", "rank": 9, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C7", "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "human", "comparison": "C8", "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "human", "comparison": "C9", "rank": 7, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C10", "rank": 9, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "C12", "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "human", "comparison": "other", "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C1", "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C2", "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C3", "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C4", "rank": 6, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C5", "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C6", "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C7", "rank": 8, "offset": 4},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C8", "rank": 8, "offset": 5},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C9", "rank": 6, "offset": 1},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C10", "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C11", "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "C12", "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "zeroshot", "comparison": "other", "rank": 8, "offset": 3},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C2", "rank": 8, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C4", "rank": 4, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C5", "rank": 8, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C6", "rank": 11, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C7", "rank": 11, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C8", "rank": 11, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C9", "rank": 5, "offset": 1},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C10", "rank": 8, "offset": 2},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C11", "rank": 2, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "C12", "rank": 3, "offset": 0},
      {"arrangement": "stacked", "type": "oneshot", "comparison": "other", "rank": 5, "offset": 2},
      
      {"arrangement": "vertical", "type": "human", "comparison": "C1", "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C2", "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C4", "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C5", "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C6", "rank": 8, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C7", "rank": 11, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C8", "rank": 11, "offset": 2},
      {"arrangement": "vertical", "type": "human", "comparison": "C9", "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C10", "rank": 8, "offset": 1},
      {"arrangement": "vertical", "type": "human", "comparison": "C11", "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "C12", "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "human", "comparison": "other", "rank": 11, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C1", "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C2", "rank": 9, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C3", "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C4", "rank": 6, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C5", "rank": 9, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C6", "rank": 8, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C7", "rank": 9, "offset": 3},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C8", "rank": 9, "offset": 4},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C9", "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C10", "rank": 6, "offset": 1},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C11", "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "C12", "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "zeroshot", "comparison": "other", "rank": 9, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C1", "rank": 3, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C2", "rank": 7, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C3", "rank": 10, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C4", "rank": 4, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C5", "rank": 10, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C6", "rank": 10, "offset": 3},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C7", "rank": 7, "offset": 1},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C8", "rank": 7, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C9", "rank": 5, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C10", "rank": 10, "offset": 2},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C11", "rank": 2, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "C12", "rank": 1, "offset": 0},
      {"arrangement": "vertical", "type": "oneshot", "comparison": "other", "rank": 6, "offset": 0}
    ]
  },
  "transform": [
    {"calculate": "datum.offset > 0 ? '='+datum.comparison : datum.comparison", "as": "label"},
    {"calculate": "datum.rank + datum.offset", "as": "adjusted_rank"},
    {"joinaggregate": [{"op": "min", "field": "rank", "as": "color"}], "groupby": ["arrangement", "comparison"]}
  ],
  "hconcat": [
    {
      "title": "Adjacent",
      "width": 600,
       "transform": [{"filter": "datum.arrangement == 'adjacent'"}],
      "layer": [
        {
            "mark": {"type": "line", "strokeCap": "round", "interpolate": "monotone"},
            "encoding": {
              "x": {
                "field": "type", 
                "type": "ordinal", 
                "sort": ["zeroshot", "human", "oneshot"],
                "title": null,
                "axis": {"labelAngle": 0, "domain": false, "ticks": false}
              },
              "y": {"field": "adjusted_rank", "type": "ordinal", "axis": null},
              "detail": {"field": "comparison", "type": "nominal"},
              "color": {"field": "color", "type": "ordinal", "scale": {"scheme": "paired"}},
              "strokeWidth": {"value": 14},
              "opacity": {"value": 0.9}
            }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "type", "type": "ordinal", "sort": null},
              "y": {"field": "adjusted_rank", "type": "ordinal"},
              "text": {"field": "label"},
              "color": {"field": "rank", "type": "ordinal"}
            }
        }
      ]
    },
    {
      "title": "Overlaid",
      "width": 600,
       "transform": [{"filter": "datum.arrangement == 'overlaid'"}],
      "layer": [
        {
            "mark": {"type": "line", "strokeCap": "round", "interpolate": "monotone"},
            "encoding": {
              "x": {
                "field": "type", 
                "type": "ordinal", 
                "sort": ["zeroshot", "human", "oneshot"],
                "title": null,
                "axis": {"labelAngle": 0, "domain": false, "ticks": false}
              },
              "y": {"field": "adjusted_rank", "type": "ordinal", "axis": null},
              "detail": {"field": "comparison", "type": "nominal"},
              "color": {"field": "color", "type": "ordinal", "scale": {"scheme": "paired"}},
              "strokeWidth": {"value": 14},
              "opacity": {"value": 0.9}
            }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "type", "type": "ordinal", "sort": null},
              "y": {"field": "adjusted_rank", "type": "ordinal"},
              "text": {"field": "label"},
              "color": {"field": "rank", "type": "ordinal", "sort": "descending"}
            }
        }
      ]
    },
    {
      "title": "Stacked",
      "width": 600,
      "transform": [{"filter": "datum.arrangement == 'stacked'"}],
      "layer": [
        {
            "mark": {"type": "line", "strokeCap": "round", "interpolate": "monotone"},
            "encoding": {
              "x": {
                "field": "type", 
                "type": "ordinal", 
                "sort": ["zeroshot", "human", "oneshot"],
                "title": null,
                "axis": {"labelAngle": 0, "domain": false, "ticks": false}
              },
              "y": {"field": "adjusted_rank", "type": "ordinal", "axis": null},
              "detail": {"field": "comparison", "type": "nominal"},
              "color": {"field": "color", "type": "ordinal", "scale": {"scheme": "paired"}},
              "strokeWidth": {"value": 14},
              "opacity": {"value": 0.9}
            }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "type", "type": "ordinal", "sort": null},
              "y": {"field": "adjusted_rank", "type": "ordinal"},
              "text": {"field": "label"},
              "color": {"field": "rank", "type": "ordinal", "sort": "descending"}
            }
        }
      ]
    },
    {
      "title": "Vertical",
      "width": 600,
       "transform": [{"filter": "datum.arrangement == 'vertical'"}],
      "layer": [
        {
            "mark": {"type": "line", "strokeCap": "round", "interpolate": "monotone"},
            "encoding": {
              "x": {
                "field": "type", 
                "type": "ordinal", 
                "sort": ["zeroshot", "human", "oneshot"],
                "title": null,
                "axis": {"labelAngle": 0, "domain": false, "ticks": false}
              },
              "y": {"field": "adjusted_rank", "type": "ordinal", "axis": null},
              "detail": {"field": "comparison", "type": "nominal"},
              "color": {"field": "color", "type": "ordinal", "scale": {"scheme": "paired"}},
              "strokeWidth": {"value": 14},
              "opacity": {"value": 0.9}
            }
        },
        {
            "mark": {"type": "text", "orient": "vertical"},
            "encoding": {
              "x": {"field": "type", "type": "ordinal", "sort": null},
              "y": {"field": "adjusted_rank", "type": "ordinal"},
              "text": {"field": "label"},
              "color": {"field": "rank", "type": "ordinal", "sort": "descending"}
            }
        }
      ]
    }
  ],
  "config": {
    "style": {
      "cell": {"stroke": "transparent"}
    },
    "rect": {
      "discreteBandSize": 26
    }
  }
}

==> vega-lite/context-data-arrangement-type.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Shows the relationship between horsepower and the number of cylinders using tick marks.",
  "data": {
    "values": [
      {
        "context": 2,
        "data": 1,
        "arrangement": "vertical",
        "value": [1, 0, 0, 0, 0, 0, 0, 0, 6, 4, 6, 13, 0],
        "type": [ "C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other" ]
      },
      {
        "context": 1,
        "data": 2,
        "arrangement": "vertical",
        "value": [16, 0, 1, 1, 0, 0, 0, 0, 2, 0, 1, 9, 0],
        "type": [ "C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other" ]
      },
      {
        "context": 2,
        "data": 2,
        "arrangement": "vertical",
        "value": [3, 0, 0, 2, 0, 0, 0, 0, 6, 0, 5, 14, 0],
        "type": [ "C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other" ]
      },
      {
        "context": 1,
        "data": 1,
        "arrangement": "vertical",
        "value": [11, 0, 4, 0, 0, 1, 0, 0, 3, 2, 2, 7, 0],
        "type": [ "C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other" ]
      }
    ]
  },
  "transform": [
    {"flatten": ["value", "type"]}
  ],
  "mark": {"type": "point", "filled": true, "size": 100},
  "encoding": {
    "x": {"field": "value", "type": "quantitative"},
    "y": {"field": "type"},
    "column": {"field": "arrangement"},
    "shape": {"field": "context"},
    "color": {"field": "data"}
  }
}

==> vega-lite/distributions-comparison-by-arrangement.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Fig 6",
  "width": 200,
  "spacing": 26,
  "data": {
    "values": [
     {
        "takeaway writer": "human",
        "arrangement": "Adjacent",
        "Probability": [0.22344322344322345, 0.03296703296703297, 0.08791208791208792, 0.0989010989010989, 0.06593406593406594, 0.0, 0.0, 0.003663003663003663, 0.0695970695970696, 0.03296703296703297, 0.18315018315018314, 0.20146520146520147, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM zero-shot",
        "arrangement": "Adjacent",
        "Probability": [0.2, 0.0, 0.05, 0.05, 0.0, 0.0, 0.0, 0.0, 0.08333333333333333, 0.0, 0.08333333333333333, 0.5333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM one-shot",
        "arrangement": "Adjacent",
        "Probability": [0.18333333333333332, 0.0, 0.08333333333333333, 0.03333333333333333, 0.016666666666666666, 0.0, 0.0, 0.016666666666666666, 0.13333333333333333, 0.03333333333333333, 0.16666666666666666, 0.3333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "arrangement": "Overlaid",
        "Probability": [0.26618705035971224, 0.08273381294964029, 0.24820143884892087, 0.1223021582733813, 0.02158273381294964, 0.014388489208633094, 0.0, 0.0, 0.050359712230215826, 0.02158273381294964, 0.09712230215827339, 0.07553956834532374, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM zero-shot",
        "arrangement": "Overlaid",
        "Probability": [0.55, 0.0, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.18333333333333332, 0.23333333333333334, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM one-shot",
        "arrangement": "Overlaid",
        "Probability": [0.36666666666666664, 0.0, 0.05, 0.06666666666666667, 0.0, 0.0, 0.0, 0.0, 0.05, 0.016666666666666666, 0.13333333333333333, 0.31666666666666665, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "arrangement": "Stacked",
        "Probability": [0.3271375464684015, 0.048327137546468404, 0.22676579925650558, 0.055762081784386616, 0.055762081784386616, 0.007434944237918215, 0.0, 0.0, 0.05204460966542751, 0.007434944237918215, 0.12267657992565056, 0.09665427509293681, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM zero-shot",
        "arrangement": "Stacked",
        "Probability": [0.26666666666666666, 0.0, 0.13333333333333333, 0.016666666666666666, 0.0, 0.0, 0.0, 0.0, 0.016666666666666666, 0.15, 0.35, 0.06666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM one-shot",
        "arrangement": "Stacked",
        "Probability": [0.4166666666666667, 0.016666666666666666, 0.03333333333333333, 0.08333333333333333, 0.016666666666666666, 0.0, 0.0, 0.0, 0.03333333333333333, 0.016666666666666666, 0.21666666666666667, 0.13333333333333333, 0.03333333333333333],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "arrangement": "Vertical",
        "Probability": [0.29642857142857143, 0.03571428571428571, 0.10714285714285714, 0.02857142857142857, 0.05, 0.02857142857142857, 0.0, 0.0, 0.12142857142857143, 0.02857142857142857, 0.13214285714285715, 0.17142857142857143, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM zero-shot",
        "arrangement": "Vertical",
        "Probability": [0.23333333333333334, 0.0, 0.06666666666666667, 0.03333333333333333, 0.0, 0.016666666666666666, 0.0, 0.0, 0.15, 0.03333333333333333, 0.11666666666666667, 0.35, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM one-shot",
        "arrangement": "Vertical",
        "Probability": [0.23333333333333334, 0.016666666666666666, 0.0, 0.08333333333333333, 0.0, 0.0, 0.016666666666666666, 0.016666666666666666, 0.05, 0.0, 0.25, 0.3, 0.03333333333333333],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      }
    ]
  },
  "transform": [{"flatten": ["Probability", "Comparison Type"]}],
  "mark": {"type": "point", "filled": true, "size": 120},
  "encoding": {
    "x": {
      "field": "Probability", "type": "quantitative",
      "scale": {"domain": [0,0.7]}
    },
    "y": {
      "field": "Comparison Type",
      "sort": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
    },
    "column": {"field": "arrangement","header": {"title": null}},
    "color": {
      "field": "takeaway writer",
      "sort": ["human", "LLM zero-shot", "LLM one-shot"],
      "scale": {
        "domain": ["human", "LLM zero-shot", "LLM one-shot"],
        "range": ["#d62728", "#17becf", "#1f77b4"]
      }
    },
    "shape": {
      "field": "takeaway writer",
      "sort": ["human", "LLM zero-shot", "LLM one-shot"],
      "scale": {
        "domain": ["human", "LLM zero-shot", "LLM one-shot"],
        "range": ["circle", "diamond", "square"]
      }
    }
  },
  "config": {
    "mark": {
      "filled": true,
      "opacity": 0.7
    }
  }
}

==> vega-lite/human_llm_example.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Fig 8",
  "data": {
    "values": [
     {
        "takeaway writer": "human",
        "context ✕ data": 1,
        "arrangement": "Adjacent",
        "Probability": [0.21379310344827587, 0.006896551724137931, 0.0896551724137931, 0.15862068965517243, 0.05517241379310345, 0.0, 0.0, 0.0, 0.05517241379310345, 0.013793103448275862, 0.2206896551724138, 0.18620689655172415, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "human",
        "context ✕ data": 2,
        "arrangement": "Adjacent",
        "Probability": [0.2847222222222222, 0.041666666666666664, 0.0625, 0.034722222222222224, 0.0625, 0.0, 0.0, 0.006944444444444444, 0.08333333333333333, 0.027777777777777776, 0.1597222222222222, 0.2361111111111111, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 1,
        "arrangement": "Adjacent",
        "Probability": [0.36666666666666664, 0.0, 0.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03333333333333333, 0.5, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 2,
        "arrangement": "Adjacent",
        "Probability": [0.03333333333333333, 0.0, 0.0, 0.1, 0.0, 0.0, 0.0, 0.0, 0.16666666666666666, 0.0, 0.13333333333333333, 0.5666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "context ✕ data": 1,
        "arrangement": "Overlaid",
        "Probability": [0.2482758620689655, 0.013793103448275862, 0.22758620689655173, 0.1793103448275862, 0.013793103448275862, 0.006896551724137931, 0.0, 0.0, 0.05517241379310345, 0.013793103448275862, 0.11724137931034483, 0.12413793103448276, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "human",
        "context ✕ data": 2,
        "arrangement": "Overlaid",
        "Probability": [0.3006993006993007, 0.11888111888111888, 0.3146853146853147, 0.04895104895104895, 0.013986013986013986, 0.013986013986013986, 0.0, 0.0, 0.03496503496503497, 0.027972027972027972, 0.09090909090909091, 0.03496503496503497, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 1,
        "arrangement": "Overlaid",
        "Probability": [0.7, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.3, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 2,
        "arrangement": "Overlaid",
        "Probability": [0.4, 0.0, 0.06666666666666667, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.36666666666666664, 0.16666666666666666, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "context ✕ data": 1,
        "arrangement": "Stacked",
        "Probability": [0.3586206896551724, 0.013793103448275862, 0.20689655172413793, 0.08275862068965517, 0.04827586206896552, 0.0, 0.0, 0.0, 0.041379310344827586, 0.0, 0.1310344827586207, 0.11724137931034483, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "human",
        "context ✕ data": 2,
        "arrangement": "Stacked",
        "Probability": [0.35714285714285715, 0.07142857142857142, 0.21428571428571427, 0.02142857142857143, 0.04285714285714286, 0.0, 0.0, 0.0, 0.05, 0.007142857142857143, 0.15, 0.08571428571428572, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 1,
        "arrangement": "Stacked",
        "Probability": [0.03333333333333333, 0.0, 0.26666666666666666, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.03333333333333333, 0.3, 0.3333333333333333, 0.0, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 2,
        "arrangement": "Stacked",
        "Probability": [0.5, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.36666666666666664, 0.13333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },


      {
        "takeaway writer": "human",
        "context ✕ data": 1,
        "arrangement": "Vertical",
        "Probability": [0.4097222222222222, 0.020833333333333332, 0.11805555555555555, 0.034722222222222224, 0.041666666666666664, 0.006944444444444444, 0.0, 0.0, 0.04861111111111111, 0.006944444444444444, 0.04861111111111111, 0.2638888888888889, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "human",
        "context ✕ data": 2,
        "arrangement": "Vertical",
        "Probability": [0.2847222222222222, 0.020833333333333332, 0.05555555555555555, 0.020833333333333332, 0.04861111111111111, 0.034722222222222224, 0.0, 0.0, 0.1736111111111111, 0.034722222222222224, 0.2152777777777778, 0.1111111111111111, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 1,
        "arrangement": "Vertical",
        "Probability": [0.36666666666666664, 0.0, 0.13333333333333333, 0.0, 0.0, 0.03333333333333333, 0.0, 0.0, 0.1, 0.06666666666666667, 0.06666666666666667, 0.23333333333333334, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "takeaway writer": "LLM",
        "context ✕ data": 2,
        "arrangement": "Vertical",
        "Probability": [0.1, 0.0, 0.0, 0.06666666666666667, 0.0, 0.0, 0.0, 0.0, 0.2, 0.0, 0.16666666666666666, 0.4666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      }
    ]
  },
  "transform": [{"flatten": ["Probability", "Comparison Type"]}],
  "mark": {"type": "point", "filled": true, "size": 120},
  "encoding": {
    "x": {"field": "Probability", "type": "quantitative"},
    "y": {"field": "Comparison Type"},
    "column": {"field": "arrangement","header": {"title": null}},
    "shape": {
      "field": "context ✕ data",
      "scale": {
        "range": ["cross", "triangle"]
      }
    },
    "color": {
      "field": "takeaway writer",
      "scale": {
        "domain": ["human", "LLM"],
        "range": ["#d62728", "#4795e3"]
      }
    }
  },
  "config": {
  "mark": {
    "filled": true,
    "opacity": 0.7
  }
}
}

==> vega-lite/llm_context_data.vg.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Fig 9",
  "data": {
    "values": [
      {
        "context": 2,
        "data": 1,
        "arrangement": "Vertical",
        "Probability": [0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.2, 0.13333333333333333, 0.2, 0.43333333333333335, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 2,
        "arrangement": "Vertical",
        "Probability": [0.5333333333333333, 0.0, 0.03333333333333333, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.06666666666666667, 0.0, 0.03333333333333333, 0.3, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 2,
        "arrangement": "Vertical",
        "Probability": [0.1, 0.0, 0.0, 0.06666666666666667, 0.0, 0.0, 0.0, 0.0, 0.2, 0.0, 0.16666666666666666, 0.4666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 1,
        "arrangement": "Vertical",
        "Probability": [0.36666666666666664, 0.0, 0.13333333333333333, 0.0, 0.0, 0.03333333333333333, 0.0, 0.0, 0.1, 0.06666666666666667, 0.06666666666666667, 0.23333333333333334, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 1,
        "arrangement": "Adjacent",
        "Probability": [0.13333333333333333, 0.0, 0.0, 0.1, 0.03333333333333333, 0.0, 0.0, 0.03333333333333333, 0.13333333333333333, 0.0, 0.1, 0.4666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 2,
        "arrangement": "Adjacent",
        "Probability": [0.16666666666666666, 0.03333333333333333, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.23333333333333334, 0.5333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 2,
        "arrangement": "Adjacent",
        "Probability": [0.03333333333333333, 0.0, 0.0, 0.1, 0.0, 0.0, 0.0, 0.0, 0.16666666666666666, 0.0, 0.13333333333333333, 0.5666666666666667, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 1,
        "arrangement": "Adjacent",
        "Probability": [0.36666666666666664, 0.0, 0.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03333333333333333, 0.5, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 1,
        "arrangement": "Overlaid",
        "Probability": [0.16666666666666666, 0.06666666666666667, 0.16666666666666666, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1, 0.3, 0.2, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 2,
        "arrangement": "Overlaid",
        "Probability": [0.6, 0.0, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.06666666666666667, 0.03333333333333333, 0.03333333333333333, 0.23333333333333334, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 2,
        "arrangement": "Overlaid",
        "Probability": [0.4, 0.0, 0.06666666666666667, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.36666666666666664, 0.16666666666666666, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 1,
        "arrangement": "Overlaid",
        "Probability": [0.7, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.3, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 1,
        "arrangement": "Stacked",
        "Probability": [0.36666666666666664, 0.06666666666666667, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.2, 0.0, 0.3333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 2,
        "arrangement": "Stacked",
        "Probability": [0.5, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.06666666666666667, 0.0, 0.16666666666666666, 0.26666666666666666, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 2,
        "data": 2,
        "arrangement": "Stacked",
        "Probability": [0.5, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.36666666666666664, 0.13333333333333333, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      },
      {
        "context": 1,
        "data": 1,
        "arrangement": "Stacked",
        "Probability": [0.03333333333333333, 0.0, 0.26666666666666666, 0.03333333333333333, 0.0, 0.0, 0.0, 0.0, 0.03333333333333333, 0.3, 0.3333333333333333, 0.0, 0.0],
        "Comparison Type": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]
      }
    ]
  },
  "transform": [{"flatten": ["Probability", "Comparison Type"]}],
  "mark": {"type": "point", "filled": true, "size": 120},
  "encoding": {
    "x": {"field": "Probability", "type": "quantitative"},
    "y": {"field": "Comparison Type",
    "sort": ["C1", "C2", "C3", "C4", "C5", "C6", "C7", "C8", "C9", "C10", "C11", "C12", "Other"]},
    "column": {"field": "arrangement","header": {"title": null}},
    "shape": {
      "field": "context",
      "scale": {"range": ["cross", "triangle"]}
    },
    "color": {
      "field": "data",
      "scale": {"range": ["#ff7f0e", "#9467bd"]}
    }
  },
  "config": {
  "mark": {
    "filled": true,
    "opacity": 0.7
  }
}
}
